Convergent representations of elastic-wave structure emerge across deliberately distinct seismic training routes

Elastic-wave propagation connects laboratory fracture with earthquakes, raising the prospect of seismic models that reuse waveform structure across physical scales. Here we show that the phase picker PNSN and the multi-task model SeismicXM organize unseen laboratory acoustic emissions around common waveform relations. Their representations agree on 512 held-out records relative to matched random networks. Four earthquake-model families also track displaced laboratory arrivals without fitting target neural weights. Receiver-function classification is accessible to frozen pretrained features, although standardized random features remain competitive. Noise correlations test the extension to continuous propagation outputs: a nonlinear SeismicXM ensemble improves on random topology, while a period-wise median remains more accurate. Waveform interventions and synthetic controls reveal that the observed agreement depends on feature calibration and the waveforms being compared. These results establish convergent waveform organization across distinct seismic training routes and show that cross-scale arrival transfer is already accessible to compact models.

==> README.txt <==
Title: Convergent representations of elastic-wave structure emerge across deliberately distinct seismic training routes
Authors: Ziye Yu, Yuqi Cai, Xin Liu
Corresponding author: Ziye Yu (yuziye@cea-igp.ac.cn)

Compile: latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex
The main document includes the Supplementary Information.
The shared arxiv.sty is a journal-independent, arXiv-compatible local style, not an official arXiv template.
This is the requested-title version supplied as Nature_Communications_revised.pdf with its matching Supplementary Information (four main figures, nine supplementary notes and twenty supplementary tables).
Figure 1 and Supplementary Figure 2 preserve the original vector figure objects from those supplied PDFs.
Reproduction materials are identified by the verified immutable archive link in the paper.

